Cluster halo shapes in CDM and SIDM models: Unveiling the DM particle nature using a weak lensing approach

Self-interacting dark matter (SIDM) is an alternative to the standard collisionless cold dark matter model (CDM), allowing for interactions between the dark matter particles through the introduction of a self-scattering cross-section. However, the observable effects between these two scenarios are hard to detect. In this work we present a detailed analysis of an application of galaxy-galaxy lensing to measure with high precision the shapes of cluster halos and how this approach can be used to obtain information regarding the nature of the dark matter particle. Using two sets of simulated data, SIDM and CDM simulations, we compute stacked shear maps centred on several subsets of halos with masses $\gtrsim 10^{13.5} M_\odot$. From these maps, we obtain the quadrupole profiles related to the mean projected elongation of the particle distribution from which the shape parameters are derived. Accounting for a radial shape variation, this technique provides an enhancement of the observed differences between the simulated data-sets. In particular, we obtain a higher slope of the power law for the shape-radial relation for the halos identified in the SIDM simulation, which are rounder towards the centre. Also, as approaching to the mean virial radius, the projected semi-axis ratios converge to similar values than in the CDM simulation. Moreover, we account for the impact of the neighbouring mass, where more strongly elongated distributions are found for the halos in the SIDM simulation, indicating that under dark matter self interaction, the large scale structure imprints a more coherent accretion process.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
